Bit-pragmatic Deep Neural Network Computing

We quantify a source of ineffectual computations when processing the multiplications of the convolutional layers in Deep Neural Networks (DNNs) and propose Pragmatic (PRA), an architecture that exploits it improving performance and energy efficiency. The source of these ineffectual computations is best understood in the context of conventional multipliers which generate internally multiple terms, that is, products of the multiplicand and powers of two, which added together produce the final product [1]. At runtime, many of these terms are zero as they are generated when the multiplicand is combined with the zero-bits of the multiplicator. While conventional bit-parallel multipliers calculate all terms in parallel to reduce individual product latency, PRA calculates only the non-zero terms using a) on-the-fly conversion of the multiplicator representation into an explicit list of powers of two, and b) hybrid bit-parallel multplicand/bit-serial multiplicator processing units. PRA exploits two sources of ineffectual computations: 1) the aforementioned zero product terms which are the result of the lack of explicitness in the multiplicator representation, and 2) the excess in the representation precision used for both multiplicants and multiplicators, e.g., [2]. Measurements demonstrate that for the convolutional layers, a straightforward variant of PRA improves performance by 2.6x over the DaDiaNao (DaDN) accelerator [3] and by 1.4x over STR [4]. Similarly, PRA improves energy efficiency by 28% and 10% on average compared to DaDN and STR. An improved cross lane synchronication scheme boosts performance improvements to 3.1x over DaDN. Finally, Pragmatic benefits persist even with an 8-bit quantized representation [5].

==> prod/2-shift_4graph-QUANT_COL.csv <==
       ,0-bit,1-bit,2-bit,3-bit,4-bit
Alexnet,152725,118530,106276,105875,105875
NiN,137720,106018,95439,95296,95296
Google,402036,309624,278660,278150,278150
VGGM,287745,223226,201175,200624,200624
VGGS,349253,273521,246823,246027,246027
VGG19,2283524,1749274,1581409,1578020,1578020


==> prod/2-shift_4graph-QUANT_PALLET.csv <==
       ,0-bit,1-bit,2-bit,3-bit,4-bit
Alexnet,175146,145708,140051,140050,140050
NiN,163031,131750,126573,126573,126573
Google,467809,380584,364353,364350,364350
VGGM,323895,271503,262914,262901,262901
VGGS,410934,344763,333514,333513,333513
VGG19,2692706,2165073,2084672,2084631,2084631


==> prod/2-shift_4graph-QUANT_ROW.csv <==
       ,0-bit,1-bit,2-bit,3-bit,4-bit
Alexnet,155730,124770,115635,115501,115501
NiN,138494,109010,101028,100898,100898
Google,413186,325117,302453,302293,302293
VGGM,291243,236215,220978,220713,220713
VGGS,360558,290980,272223,271919,271919
VGG19,2118893,1665217,1553206,1551836,1551836


==> prod/2-shift_4graph-REDPREC_COL.csv <==
       ,0-bit,1-bit,2-bit,3-bit,4-bit
Alexnet,129802,109748,102368,102140,102140
NiN,171289,143847,133449,132918,132918
Google,399162,310759,281310,280245,280245
VGGM,232415,186244,172193,171746,171746
VGGS,316037,252796,232647,231894,231894
VGG19,3863788,3014605,2670677,2641929,2641927


==> prod/2-shift_4graph-REDPREC_PALLET.csv <==
       ,DaDN,Stripes,0-bit,1-bit,2-bit,3-bit,4-bit
Alexnet,370989,169644,152145,131506,128854,128851,128851
NiN,381894,208476,197062,178994,175500,175493,175493
Google,1028167,604834,480899,391573,375345,375323,375323
VGGM,683532,310738,278060,236872,230455,230455,230455
VGGS,918282,455524,389405,334792,325887,325887,325887
VGG19,7225344,5370912,4295951,3601386,3425353,3423126,3423126


==> prod/2-shift_4graph-REDPREC_ROW.csv <==
       ,0-bit,1-bit,2-bit,3-bit,4-bit
Alexnet,139373,116451,110237,110119,110119
NiN,178313,148157,137755,137208,137208
Google,419092,329633,303944,303555,303555
VGGM,246520,205416,195350,195252,195252
VGGS,337401,277789,261072,260719,260719
VGG19,3638405,2895312,2625106,2606030,2606030


==> prod/quantized-varied-results.csv <==
,DaDianNao,Stripes,perPall,perPall-2bit,perCol-1reg-2bit,perCol-ideal-2bit
Alexnet,370989,189312,140050,140051,117519,106276
NiN,381894,201256,126573,126573,106912,95439
Google,1049629,540584,364350,364353,300233,278660
VGGM,683532,347888,262901,262914,221752,201175
VGGS,918282,471248,333513,333514,278290,246823
VGG19,7225344,3626496,2084631,2084672,1737684,1581409


==> prod/regs_2stage_2bits.csv <==
,DaDN,Stripes,1-reg,4-regs,16-regs,perCol-ideal
Alexnet,370989,169644,113571,109783,106147,102368
NiN,381894,208476,152911,146168,140063,133449
Google,1028167,604834,305690,292820,285325,281310
VGGM,683532,310738,196190,186254,177373,172193
VGGS,918282,455524,270834,257421,247644,232647
VGG19,7225344,5370912,2875512,2783552,2716330,2670677
